Large scale simulation of pressure induced phase-field fracture propagation using Utopia

Non-linear phase field models are increasingly used for the simulation of fracture propagation models. The numerical simulation of fracture networks of realistic size requires the efficient parallel solution of large coupled non-linear systems. Although in principle efficient iterative multi-level methods for these types of problems are available, they are not widely used in practice due to the complexity of their parallel implementation. Here, we present Utopia, which is an open-source C++ library for parallel non-linear multilevel solution strategies. Utopia provides the advantages of high-level programming interfaces while at the same time a framework to access low-level data-structures without breaking code encapsulation. Complex numerical procedures can be expressed with few lines of code, and evaluated by different implementations, libraries, or computing hardware. In this paper, we investigate the parallel performance of our implementation of the recursive multilevel trust-region (RMTR) method based on the Utopia library. RMTR is a globally convergent multilevel solution strategy designed to solve non-convex constrained minimization problems. In particular, we solve pressure-induced phase-field fracture propagation in large and complex fracture networks. Solving such problems is deemed challenging even for a few fractures, however, here we are considering networks of realistic size with up to 1000 fractures.

==> strong_scaling_25x25x25.csv <==
nodes,IsotropicPhaseFieldForBrittleFractures::gradient_speedup_mean,IsotropicPhaseFieldForBrittleFractures::gradient_speedup_total,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_total,IsotropicPhaseFieldForBrittleFractures::hessian_speedup_mean,IsotropicPhaseFieldForBrittleFractures::hessian_speedup_total,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_total,IsotropicPhaseFieldForBrittleFractures::value_speedup_mean,IsotropicPhaseFieldForBrittleFractures::value_speedup_total,IsotropicPhaseFieldForBrittleFractures::value_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::value_efficiency_total,MPGRP::update_speedup_mean,MPGRP::update_speedup_total,MPGRP::update_efficiency_mean,MPGRP::update_efficiency_total,MPRGP::solve(...)_speedup_mean,MPRGP::solve(...)_speedup_total,MPRGP::solve(...)_efficiency_mean,MPRGP::solve(...)_efficiency_total,PetscDMbase::create_interpolation(...)_speedup_mean,PetscDMbase::create_interpolation(...)_speedup_total,PetscDMbase::create_interpolation(...)_efficiency_mean,PetscDMbase::create_interpolation(...)_efficiency_total,PetscDMbase::create_local_vector(...)_speedup_mean,PetscDMbase::create_local_vector(...)_speedup_total,PetscDMbase::create_local_vector(...)_efficiency_mean,PetscDMbase::create_local_vector(...)_efficiency_total,PetscDMbase::create_matrix(...)_speedup_mean,PetscDMbase::create_matrix(...)_speedup_total,PetscDMbase::create_matrix(...)_efficiency_mean,PetscDMbase::create_matrix(...)_efficiency_total,PetscDMbase::create_vector(...)_speedup_mean,PetscDMbase::create_vector(...)_speedup_total,PetscDMbase::create_vector(...)_efficiency_mean,PetscDMbase::create_vector(...)_efficiency_total,PetscDMbase::global_to_local(...)_speedup_mean,PetscDMbase::global_to_local(...)_speedup_total,PetscDMbase::global_to_local(...)_efficiency_mean,PetscDMbase::global_to_local(...)_efficiency_total,PetscMatrix::write_unlock(...)_speedup_mean,PetscMatrix::write_unlock(...)_speedup_total,PetscMatrix::write_unlock(...)_efficiency_mean,PetscMatrix::write_unlock(...)_efficiency_total,PetscVector::write_unlock_speedup_mean,PetscVector::write_unlock_speedup_total,PetscVector::write_unlock_efficiency_mean,PetscVector::write_unlock_efficiency_total,ProjectedGaussSeidel::apply_speedup_mean,ProjectedGaussSeidel::apply_speedup_total,ProjectedGaussSeidel::apply_efficiency_mean,ProjectedGaussSeidel::apply_efficiency_total,ProjectedGaussSeidel::update_speedup_mean,ProjectedGaussSeidel::update_speedup_total,ProjectedGaussSeidel::update_efficiency_mean,ProjectedGaussSeidel::update_efficiency_total,main_speedup_mean,main_speedup_total,main_efficiency_mean,main_efficiency_total
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.1273219380586657,1.0768402445425633,0.9018575504469325,0.8614721956340506,1.2282215320012155,1.2282213848008012,0.9825772256009724,0.982577107840641,1.2921236412712092,1.3356748998306627,1.0336989130169674,1.0685399198645302,25.771168263838327,25.77114886761242,20.61693461107066,20.616919094089937,1.136809357574325,1.1368030257620336,0.90944748605946,0.9094424206096269,1.206592079385675,1.206592079385675,0.96527366350854,0.96527366350854,1.4496033674367292,1.4496014797100776,1.1596826939493834,1.159681183768062,1.2306953315677414,1.2306953315677416,0.984556265254193,0.9845562652541933,1.0507963552743471,1.050798944252238,0.8406370842194777,0.8406391554017905,1.1284829226646214,1.1284770259932615,0.9027863381316971,0.9027816207946092,0.568816044968107,0.5688173470671269,0.4550528359744856,0.45505387765370153,0.26912086519369693,0.2767696357737652,0.21529669215495756,0.22141570861901214,1.3071122042736747,1.3840001448278358,1.0456897634189397,1.1072001158622686,1.3041210207500966,1.380836855505645,1.0432968166000773,1.104669484404516,1.360789865597823,1.360789865597823,1.0886318924782583,1.0886318924782583
6,1.3382969622672785,1.2595707604240027,0.8921979748448523,0.8397138402826685,1.4881315948866716,1.4881278022294435,0.9920877299244477,0.9920852014862956,1.6015589081093202,1.6743532267807197,1.067705938739547,1.1162354845204798,28.19773606842391,28.197825414126733,18.798490712282607,18.798550276084487,1.1409947887980343,1.1409860166376802,0.7606631925320229,0.7606573444251201,1.6383519081990174,1.6383531184670275,1.0922346054660117,1.0922354123113516,1.0803607915684792,1.0803608571172214,0.7202405277123195,0.7202405714114809,1.4569775275430403,1.4569775275430403,0.9713183516953602,0.9713183516953602,1.4256630579640994,1.4256679510522083,0.9504420386427329,0.9504453007014723,1.4478131241836192,1.4478113423460672,0.9652087494557461,0.9652075615640449,0.924019371070239,0.9240193796953646,0.616012914046826,0.6160129197969098,0.7829393594271059,0.8128929284819986,0.5219595729514039,0.541928618987999,1.588642168150133,1.715735516565001,1.0590947787667553,1.1438236777100006,1.5760071334563779,1.7020847448387575,1.050671422304252,1.1347231632258383,1.6798193352171495,1.6798193352171495,1.119879556811433,1.119879556811433
7,1.3254432112891308,1.194762835976419,0.7573961207366462,0.6827216205579537,1.5776351964473705,1.5776325400372846,0.9015058265413546,0.901504308592734,1.7927911033027029,1.9404272542989187,1.0244520590301158,1.1088155738850964,1.6118854653202133,1.611883754740348,0.9210774087544076,0.9210764312801988,1.169276791955575,1.1692715484818454,0.6681581668317572,0.6681551705610546,1.7289050825181302,1.7289037347697631,0.9879457614389315,0.9879449912970075,1.3396233857656081,1.3396244067350898,0.7654990775803475,0.7654996609914798,1.58064722310995,1.58064722310995,0.9032269846342571,0.9032269846342571,0.19601607256974488,0.19601662677416298,0.1120091843255685,0.11200950101380742,1.025086469314798,1.0250827961440654,0.5857636967513132,0.5857615977966087,0.2925441448485598,0.29254398102391777,0.1671680827706056,0.16716798915652445,0.09327483039679828,0.09970482594343162,0.05329990308388473,0.0569741862533895,1.8125355279127766,2.0824884365823495,1.0357345873787296,1.1899933923327712,1.9469005690427288,2.2368585341490825,1.1125146108815593,1.2782048766566185,1.9952552973526718,1.9952552973526718,1.1401458842015268,1.1401458842015268
8,1.7087370522508962,1.562268440316629,0.8543685261254481,0.7811342201583145,1.9876012296582675,1.987590564158912,0.9938006148291337,0.993795282079456,2.1941471462247057,2.3472211353042334,1.0970735731123529,1.1736105676521167,23.78085151777892,23.780889854792857,11.89042575888946,11.890444927396429,1.2918543462514451,1.2918471508680032,0.6459271731257226,0.6459235754340016,2.0863541822471445,2.086352219598694,1.0431770911235723,1.043176109799347,1.6815282014952944,1.681529066741148,0.8407641007476472,0.840764533370574,1.9251582332035877,1.9251582332035877,0.9625791166017938,0.9625791166017938,1.3940341548955888,1.3940396215054376,0.6970170774477944,0.6970198107527188,1.819871889265204,1.8198724586553692,0.909935944632602,0.9099362293276846,1.2878652172131386,1.2878615039704324,0.6439326086065693,0.6439307519852162,1.2545495364796613,1.3279509874486526,0.6272747682398306,0.6639754937243263,2.2001871139996707,2.4752120701936153,1.1000935569998354,1.2376060350968077,2.151158897280405,2.4200479441058094,1.0755794486402026,1.2100239720529047,2.3922039723540536,2.3922039723540536,1.1961019861770268,1.1961019861770268
12,3.343619373889478,3.1013190559116675,1.1145397912964927,1.0337730186372225,3.244329692707048,2.9580589970380875,1.0814432309023494,0.9860196656793625,3.3484410758538594,2.750491436310795,1.1161470252846197,0.9168304787702649,19.399211242570683,15.519376400229591,6.466403747523561,5.173125466743197,1.3981289682848703,1.1184969447775686,0.4660429894282901,0.37283231492585617,2.923444380075253,2.923442453321382,0.9744814600250843,0.9744808177737939,3.8272564929435835,3.827259132972614,1.2757521643145278,1.2757530443242047,2.8634976892173545,2.8634976892173545,0.9544992297391182,0.9544992297391182,1.6204850680848577,1.6204906919245674,0.5401616893616192,0.5401635639748558,3.203877706299653,2.786625643828789,1.0679592354332177,0.9288752146095963,1.9205660509131544,1.776527692599811,0.6401886836377181,0.5921758975332704,2.255484376549009,1.888619714932197,0.7518281255163363,0.629539904977399,3.433249749004506,2.809028645335763,1.144416583001502,0.9363428817785877,3.3867207765040583,2.770948544942353,1.1289069255013529,0.9236495149807844,2.821636665162885,2.821636665162885,0.940545555054295,0.940545555054295
16,3.659358246874615,3.041534184850742,0.9148395617186538,0.7603835462126854,4.2615860032225825,3.885555715166022,1.0653965008056456,0.9713889287915055,5.104174193703784,4.388626054723699,1.276043548425946,1.0971565136809247,17.523004826748817,14.018410551279606,4.380751206687204,3.5046026378199016,1.495380190345042,1.1962988176161533,0.3738450475862605,0.2990747044040383,3.697460288880887,3.6974726172415515,0.9243650722202218,0.9243681543103879,6.496338335719509,6.496331837784217,1.6240845839298772,1.6240829594460542,3.7106324126143284,3.710632412614329,0.9276581031535821,0.9276581031535822,1.9270627154453464,1.9270738794779592,0.4817656788613366,0.4817684698694898,4.799533202070688,4.117034037196266,1.199883300517672,1.0292585092990665,2.1565796180841468,1.9948412805387612,0.5391449045210367,0.4987103201346903,2.4289443649387525,2.0874813165884154,0.6072360912346881,0.5218703291471039,5.410728754223167,4.789828567275534,1.3526821885557918,1.1974571418188835,5.243108451215089,4.641438112530395,1.3107771128037722,1.1603595281325987,4.62373674795766,4.62373674795766,1.155934186989415,1.155934186989415
20,4.294279503798998,3.4788942551475905,0.8588559007597996,0.6957788510295181,5.2573359236421995,4.793453993785898,1.0514671847284398,0.9586907987571797,6.480857549175022,5.678432210177819,1.2961715098350044,1.135686442035564,14.568587208623251,11.6548753288504,2.9137174417246503,2.33097506577008,1.25180233990434,1.001431639226915,0.25036046798086803,0.20028632784538297,4.100316417960117,4.1003050471436495,0.8200632835920233,0.82006100942873,8.805460818923393,8.80545417073868,1.7610921637846786,1.7610908341477358,4.6847372192434085,4.684737219243409,0.9369474438486817,0.9369474438486819,2.659098319466341,2.659113576157446,0.5318196638932682,0.5318227152314892,5.7445419008176115,4.927647991130127,1.1489083801635223,0.9855295982260254,1.7383921233959163,1.6080097351094111,0.34767842467918325,0.3216019470218822,0.9020787704856128,0.787739413922128,0.18041575409712257,0.1575478827844256,7.050508471199913,6.45301627067598,1.4101016942399824,1.290603254135196,6.864865873349706,6.28309171244671,1.3729731746699412,1.256618342489342,6.131296158482116,6.131296158482116,1.2262592316964231,1.2262592316964231
24,4.872364205349824,3.9472157772621803,0.8120607008916374,0.6578692962103634,6.9064224526934055,5.786446316681794,1.1510704087822343,0.9644077194469657,9.588109314671815,6.43874675238892,1.5980182191119692,1.0731244587314868,16.306402211265503,9.317940280587855,2.717733701877584,1.5529900467646425,1.2772903189087668,0.7298751278872018,0.21288171981812778,0.12164585464786697,4.837999319407361,4.837999319407361,0.8063332199012269,0.8063332199012269,6.598607632017887,6.59860429373352,1.099767938669648,1.09976738228892,5.553377204116303,5.553377204116304,0.9255628673527171,0.9255628673527173,2.518174222609707,2.5181846932321315,0.41969570376828447,0.4196974488720219,8.732309279370305,6.4543080696887465,1.4553848798950508,1.075718011614791,2.847938711523176,2.4505488219745546,0.47465645192052935,0.4084248036624258,2.283348626483914,1.5145743443815454,0.38055810441398563,0.25242905739692423,11.669716542858179,7.779810800029308,1.9449527571430298,1.296635133338218,11.085344778003885,7.390226748628891,1.8475574630006475,1.231704458104815,7.347562791621166,7.347562791621166,1.2245937986035276,1.2245937986035276
28,6.545778507399937,4.70706496982921,0.9351112153428481,0.6724378528327443,8.33563087032606,6.152451325307864,1.19080441004658,0.8789216179011234,10.38672679149103,5.621020562130889,1.483818113070147,0.8030029374472699,16.21444445132256,6.485790912931717,2.316349207331794,0.9265415589902453,1.4214182038899004,0.568564114744148,0.2030597434128429,0.08122344496344971,5.419878667912978,5.419872045512307,0.7742683811304254,0.7742674350731866,10.04317571241063,10.043164322043378,1.4347393874872327,1.4347377602919111,5.963238501023249,5.963238501023249,0.8518912144318928,0.8518912144318928,0.7819989847143098,0.781999641665063,0.11171414067347284,0.11171423452358042,8.11490049048898,5.041483668305168,1.1592714986412829,0.720211952615024,1.342624011327019,1.0349365743136458,0.19180343018957413,0.14784808204480654,0.7205583163038314,0.3810176142777788,0.10293690232911877,0.0544310877539684,12.718145524975833,7.007971458219512,1.8168779321394048,1.0011387797456446,13.157583342814883,7.250101173613922,1.879654763259269,1.0357287390877032,6.791420950889472,6.791420950889472,0.9702029929842102,0.9702029929842102
32,7.268200511281538,6.041074238203155,0.9085250639101923,0.7551342797753944,8.513573402150223,7.7623889307582346,1.064196675268778,0.9702986163447793,10.172331029185868,8.746242765922448,1.2715413786482335,1.093280345740306,8.793342207257034,7.034677122901606,1.0991677759071292,0.8793346403627007,1.1151419035867198,0.8921085539664267,0.13939273794833998,0.11151356924580334,4.449838236400572,4.449838236400572,0.5562297795500715,0.5562297795500715,6.636866956596249,6.636860282889223,0.8296083695745311,0.8296075353611528,7.191973345640532,7.191973345640532,0.8989966682050665,0.8989966682050665,1.781673923212551,1.781680792711505,0.22270924040156886,0.22271009908893813,10.360777639918178,8.887414756704096,1.2950972049897722,1.110926844588012,3.7405613298897027,3.460028479734756,0.46757016623621284,0.4325035599668445,3.119066193583345,2.6805821693308456,0.38988327419791813,0.3350727711663557,11.01793872039722,9.753612501052555,1.3772423400496525,1.2192015626315693,10.450315770992447,9.251069809571781,1.3062894713740558,1.1563837261964727,9.364399541977972,9.364399541977972,1.1705499427472466,1.1705499427472466

==> strong_scaling_50x50x50.csv <==
nodes,IsotropicPhaseFieldForBrittleFractures::gradient_speedup_mean,IsotropicPhaseFieldForBrittleFractures::gradient_speedup_total,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_total,IsotropicPhaseFieldForBrittleFractures::hessian_speedup_mean,IsotropicPhaseFieldForBrittleFractures::hessian_speedup_total,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_total,IsotropicPhaseFieldForBrittleFractures::value_speedup_mean,IsotropicPhaseFieldForBrittleFractures::value_speedup_total,IsotropicPhaseFieldForBrittleFractures::value_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::value_efficiency_total,MPGRP::update_speedup_mean,MPGRP::update_speedup_total,MPGRP::update_efficiency_mean,MPGRP::update_efficiency_total,MPRGP::solve(...)_speedup_mean,MPRGP::solve(...)_speedup_total,MPRGP::solve(...)_efficiency_mean,MPRGP::solve(...)_efficiency_total,PetscDMbase::create_interpolation(...)_speedup_mean,PetscDMbase::create_interpolation(...)_speedup_total,PetscDMbase::create_interpolation(...)_efficiency_mean,PetscDMbase::create_interpolation(...)_efficiency_total,PetscDMbase::create_local_vector(...)_speedup_mean,PetscDMbase::create_local_vector(...)_speedup_total,PetscDMbase::create_local_vector(...)_efficiency_mean,PetscDMbase::create_local_vector(...)_efficiency_total,PetscDMbase::create_matrix(...)_speedup_mean,PetscDMbase::create_matrix(...)_speedup_total,PetscDMbase::create_matrix(...)_efficiency_mean,PetscDMbase::create_matrix(...)_efficiency_total,PetscDMbase::create_vector(...)_speedup_mean,PetscDMbase::create_vector(...)_speedup_total,PetscDMbase::create_vector(...)_efficiency_mean,PetscDMbase::create_vector(...)_efficiency_total,PetscDMbase::global_to_local(...)_speedup_mean,PetscDMbase::global_to_local(...)_speedup_total,PetscDMbase::global_to_local(...)_efficiency_mean,PetscDMbase::global_to_local(...)_efficiency_total,PetscMatrix::write_unlock(...)_speedup_mean,PetscMatrix::write_unlock(...)_speedup_total,PetscMatrix::write_unlock(...)_efficiency_mean,PetscMatrix::write_unlock(...)_efficiency_total,PetscVector::write_unlock_speedup_mean,PetscVector::write_unlock_speedup_total,PetscVector::write_unlock_efficiency_mean,PetscVector::write_unlock_efficiency_total,ProjectedGaussSeidel::apply_speedup_mean,ProjectedGaussSeidel::apply_speedup_total,ProjectedGaussSeidel::apply_efficiency_mean,ProjectedGaussSeidel::apply_efficiency_total,ProjectedGaussSeidel::update_speedup_mean,ProjectedGaussSeidel::update_speedup_total,ProjectedGaussSeidel::update_efficiency_mean,ProjectedGaussSeidel::update_efficiency_total,main_speedup_mean,main_speedup_total,main_efficiency_mean,main_efficiency_total
40,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
48,1.0807631741502162,1.0807663376924679,0.9006359784585135,0.9006386147437233,1.0893106323161597,1.0893105856692984,0.9077588602634664,0.907758821391082,1.0842820741495731,1.0842817910278735,0.9035683951246444,0.9035681591898945,1.460255715591211,1.4602566997004385,1.216879762992676,1.2168805830836986,0.8494754836967198,0.8494740261234972,0.7078962364139332,0.707895021769581,1.1667557643264657,1.1667494347427276,0.9722964702720547,0.9722911956189396,1.0135810171908666,1.0135797166505733,0.8446508476590555,0.8446497638754779,1.092660506010747,1.092660506010747,0.9105504216756225,0.9105504216756225,0.6058593273104628,0.6058596467604749,0.504882772758719,0.5048830389670624,0.8982909151136104,0.8982922741562696,0.7485757625946753,0.7485768951302246,0.6428372842272247,0.6428369782976494,0.5356977368560206,0.5356974819147079,0.5579654748499469,0.5579650793038987,0.46497122904162236,0.4649708994199156,1.118564428889596,1.1185627926003363,0.9321370240746633,0.9321356605002803,1.2018144413341878,1.2018118934544704,1.0015120344451565,1.0015099112120587,1.1128833685437458,1.1128833685437458,0.9274028071197882,0.9274028071197882
56,1.3123025191974318,1.3123014436361273,0.9373589422838798,0.9373581740258052,1.3105330752928606,1.3105310486823292,0.9360950537806146,0.9360936062016637,1.317519440329065,1.3175192473915145,0.9410853145207607,0.9410851767082246,1.1240281123747984,1.1240263630916716,0.802877223124856,0.8028759736369082,0.892264320645779,0.8922627666633535,0.6373316576041279,0.6373305476166811,1.242487307749739,1.2424803317395485,0.8874909341069565,0.8874859512425346,1.5977452450694418,1.5977458536535702,1.1412466036210298,1.1412470383239788,1.3114605718908807,1.3114605718908807,0.9367575513506291,0.9367575513506291,1.0983746022963066,1.098376429854487,0.7845532873545047,0.7845545927532049,1.0610220174854328,1.061023813066458,0.757872869632452,0.7578741521903272,0.8753998982229096,0.8754006739541381,0.6252856415877925,0.6252861956815272,0.7979449525019576,0.7979453470585803,0.5699606803585412,0.5699609621847003,1.315437205905243,1.3154392191659272,0.9395980042180307,0.9395994422613766,1.398202955090693,1.398201513019212,0.9987163964933521,0.9987153664422943,1.3140327034071067,1.3140327034071067,0.9385947881479334,0.9385947881479334
64,1.7809381809840577,1.643941931650724,1.113086363115036,1.0274637072817026,1.748319708497744,1.4304402394284612,1.09269981781109,0.8940251496427882,1.5928463008401692,0.9664454723153066,0.9955289380251058,0.6040284201970667,0.3283238781002254,0.1790860477225579,0.20520242381264087,0.11192877982659868,0.636344930015266,0.34709696162793374,0.39771558125954126,0.2169356010174586,1.3150304718444108,1.31503150907738,0.8218940449027567,0.8218946931733626,1.5052804539751603,1.505281660587661,0.9408002837344752,0.9408010378672882,1.4565523825569315,1.4565523825569313,0.9103452390980822,0.9103452390980821,0.7671846353405525,0.7671846781882432,0.4794903970878453,0.479490423867652,1.3113389480228654,0.965401141915357,0.8195868425142909,0.6033757136970981,0.9706883948812421,0.8153784986491892,0.6066802468007764,0.5096115616557433,1.3577999871788264,0.815653986744892,0.8486249919867666,0.5097837417155575,1.7440391148363334,0.9766604756008507,1.0900244467727085,0.6104127972505317,1.9377228484203493,1.085123241488064,1.2110767802627183,0.6782020259300401,1.03033358512963,1.03033358512963,0.6439584907060187,0.6439584907060187
80,1.9578003744633639,1.7086247186439316,0.9789001872316818,0.8543123593219658,2.124360176526759,1.820879931178567,1.0621800882633794,0.9104399655892836,2.18302680518148,1.571778889316404,1.09151340259074,0.785889444658202,0.4547486497819629,0.34106137996710245,0.22737432489098147,0.17053068998355123,0.7134384066049493,0.5350785053534433,0.35671920330247464,0.26753925267672163,1.363270990236385,1.3632699035753904,0.6816354951181925,0.6816349517876952,6.864087403126715,6.864087532654707,3.4320437015633574,3.432043766327353,1.869356041904666,1.8693560419046658,0.9346780209523329,0.9346780209523329,1.1252209834160583,1.1252198631221813,0.5626104917080291,0.5626099315610906,1.6035732890309318,1.274364612551573,0.801786644515466,0.6371823062757865,1.2233929977559703,1.070469613707468,0.6116964988779852,0.535234806853734,1.2563751551263518,0.921371288546606,0.6281875775631759,0.46068564427330305,2.5126272877489293,1.7159402302376983,1.2563136438744646,0.8579701151188491,2.660278457658119,1.8167712768863005,1.3301392288290594,0.9083856384431502,1.7177401218881416,1.7177401218881416,0.8588700609440709,0.8588700609440709
96,2.362661189090494,2.492475860050997,0.9844421621210392,1.038531608354582,2.3820312148318683,1.948926872401219,0.9925130061799452,0.812052863500508,2.2065325890530647,1.377487800784107,0.9193885787721103,0.5739532503267112,1.007667795815638,0.5496372583836437,0.41986158158984915,0.22901552432651825,0.6896479121530793,0.3761715188547288,0.2873532967304497,0.156738132856137,1.3912241121130076,1.391220144275817,0.5796767133804198,0.5796750601149238,5.857677005098482,5.857690764363902,2.4406987521243675,2.4407044851516257,1.9545944397971258,1.9545944397971258,0.8144143499154691,0.8144143499154691,0.8277974124000459,0.8277960904561134,0.3449155885000191,0.3449150376900472,1.4975806663686329,1.166946523607593,0.6239919443202636,0.48622771816983046,0.9693669943328383,0.8142685218523578,0.40390291430534936,0.33927855077181573,1.3958113126603902,0.878145876144041,0.5815880469418292,0.36589411506001707,2.4629042201423528,1.4518108183046328,1.0262100917259802,0.604921174293597,2.936049454209893,1.7307220541336168,1.2233539392541222,0.7211341892223403,1.5173295722607656,1.5173295722607656,0.6322206551086523,0.6322206551086523
112,2.5933325400354477,2.3710444485092372,0.9261901928698028,0.846801588753299,2.758111534294618,2.2566443566333567,0.9850398336766492,0.8059444130833417,2.8975469417632738,1.6470247769501074,1.0348381934868836,0.5882231346250384,1.5983163969833232,0.8718085930348819,0.5708272846369011,0.3113602117981721,0.679702215335198,0.37074638194797155,0.24275079119114215,0.13240942212427556,1.4197644087931869,1.4197598447308741,0.5070587174261382,0.5070570874038837,6.10927620253342,6.109277066220267,2.18188435804765,2.181884666507238,2.2373268808578,2.2373268808577995,0.7990453145920714,0.7990453145920713,1.1741658810698905,1.1741641694321092,0.41934495752496087,0.4193443462257533,2.827880808760454,2.0020433996604097,1.0099574317001623,0.7150154998787178,1.1142316125456915,0.9359535114449719,0.39793986162346123,0.3342691112303471,1.5311746078545327,0.8611294939956129,0.5468480742337617,0.307546247855576,3.628599030625304,1.814284555782458,1.2959282252233228,0.6479587699223064,4.130239689509693,2.0651161552995023,1.4750856033963191,0.7375414840355365,1.8581106968880565,1.8581106968880565,0.6636109631743059,0.6636109631743059
128,3.235,3.168978528911565,1.0109375,0.990305790284864,3.175367760518465,2.5980185867087497,0.9923024251620204,0.8118808083464844,2.786208635071959,1.7805348169557587,0.8706901984599871,0.5564171302986746,5.673434632883392,3.0946042446228113,1.77294832277606,0.9670638264446285,1.0073445515474329,0.5494602754456347,0.3147951723585728,0.17170633607676083,1.4683726634637868,1.4683700667267148,0.45886645733243336,0.4588656458520984,5.330995467965436,5.331011991711112,1.6659360837391988,1.6659412474097224,2.596128244397065,2.596128244397065,0.8112900763740828,0.8112900763740828,1.275034524841828,1.2750316437760942,0.3984482890130713,0.39844738868002944,2.4849296718017415,1.9176342801154704,0.7765405224380442,0.5992607125360845,1.2650111915140807,1.0626114325804727,0.3953159973481502,0.33206607268139776,1.72370818825617,1.1020192600487209,0.5386588088300531,0.34438101876522526,3.039829558817426,1.8706624605678233,0.9499467371304455,0.5845820189274448,3.5768005884739966,2.201102371137919,1.1177501838981239,0.6878444909805997,1.9542852391277927,1.9542852391277927,0.6107141372274352,0.6107141372274352
160,3.510560733401534,3.120494443528614,0.8776401833503835,0.7801236108821535,3.608592513212694,3.3309977368444716,0.9021481283031735,0.832749434211118,3.580908341187559,3.1188480644986156,0.8952270852968898,0.7797120161246539,6.049524588076843,5.185303067105879,1.5123811470192108,1.2963257667764698,1.7616868382444202,1.5100134118342388,0.44042170956110505,0.3775033529585597,2.6786271168367115,2.678622206722644,0.6696567792091779,0.669655551680661,8.808333866562492,8.808330725654924,2.202083466640623,2.202082681413731,3.401098901098901,3.401098901098901,0.8502747252747251,0.8502747252747251,1.6621972408884422,1.662192531478004,0.4155493102221105,0.415548132869501,3.080137054835456,2.7278004061464154,0.770034263708864,0.6819501015366038,1.495285773249212,1.3956007726544568,0.373821443312303,0.3489001931636142,1.29475940136211,1.1322298697743536,0.3236898503405275,0.2830574674435884,3.92876555571449,3.437661951251538,0.9821913889286226,0.8594154878128843,4.53802044105822,3.9707612978049656,1.134505110264555,0.9926903244512413,3.3061939126755595,3.3061939126755595,0.8265484781688899,0.8265484781688899
192,3.8977371135961447,3.4646504263447655,0.8120285653325302,0.7218021721551594,3.9833209665451497,3.676910753602848,0.8298585346969062,0.76602307366726,3.969778387278842,3.45753396831129,0.8270371640164255,0.7203195767315188,4.431521440351841,3.7984362947899872,0.9232336334066336,0.791340894747914,0.7323032351521004,0.6276883244509959,0.15256317399002092,0.1307684009272908,0.5922112005693697,0.5922097178358021,0.12337733345195202,0.12337702454912543,5.319372654139139,5.319356642882566,1.1082026362789872,1.1081993006005346,3.5642667692772827,3.5642667692772823,0.7425555769327672,0.7425555769327672,1.1959092843130241,1.1959085764406476,0.24914776756521337,0.24914762009180158,2.960170493677959,2.621557858663615,0.6167021861829082,0.5461578872215864,1.3749177999776137,1.2832579994481128,0.28644120832866954,0.26734541655169014,1.1691723219794137,1.0224064411897131,0.24357756707904452,0.21300134191452358,4.534073439740825,3.967309735340726,0.9445986332793387,0.8265228615293179,5.463108767211492,4.780219216146573,1.1381476598357274,0.9958790033638695,3.774928370125369,3.774928370125369,0.7864434104427852,0.7864434104427852
224,4.423128277983699,3.9684203520681507,0.789844335354232,0.7086464914407412,5.02432043839184,4.1107970134346115,0.8972000782842571,0.7340708952561806,5.275492493274321,3.096488923027167,0.942052230941843,0.5529444505405655,4.11271853052281,2.2432989263787806,0.7344140233076446,0.40058909399621084,0.6100018623184653,0.3327279211554991,0.10892890398544022,0.05941570020633913,0.6395494067348803,0.6395488295605027,0.11420525120265719,0.11420514813580405,16.860064849254496,16.86003599151245,3.0107258659383027,3.0107207127700804,3.8899287589051372,3.8899287589051372,0.6946301355187744,0.6946301355187744,1.1937203078958445,1.193719337886268,0.21316434069568652,0.21316416747969072,4.780536533872819,3.4248723597523414,0.8536672381915749,0.6115843499557753,1.6448716044164817,1.3816896752298415,0.2937270722172289,0.24673029914818598,1.9378084418205404,1.123290461502648,0.3460372217536679,0.20058758241118715,6.603634090485608,3.488710015820721,1.1792203733010014,0.6229839313965574,8.119108686595146,4.289333243261501,1.4498408368919904,0.7659523648681252,3.456936932859632,3.456936932859632,0.6173101665820772,0.6173101665820772
256,5.187109058567098,4.83459682977257,0.8104857904011091,0.7554057546519641,5.684973870603854,4.6513538260300855,0.8882771672818522,0.7267740353172009,6.187316427719777,3.516989232499943,0.9667681918312152,0.5495295675781161,2.5784502024175873,1.4064292089249495,0.402882844127748,0.21975456389452336,0.6076235177377519,0.3314290561104847,0.09494117464652374,0.05178579001726323,0.5596211885566326,0.5596190033164871,0.08744081071197383,0.08744046926820111,11.880063136618103,11.8800555662802,1.8562598650965787,1.8562586822312812,4.352534465542848,4.352534465542848,0.68008351024107,0.68008351024107,1.0893967613696778,1.0893965776406664,0.17021824396401214,0.17021821525635414,5.096940636306478,3.6298770137150624,0.7963969744228871,0.5671682833929785,1.7818821001477827,1.496781417445624,0.278419078148091,0.23387209647587875,2.357636274349321,1.3285769843646211,0.3683806678670814,0.20759015380697204,8.423425409281455,4.211705390270951,1.3161602202002274,0.658078967229836,10.037583849407069,5.0187905091760925,1.5683724764698546,0.7841860170587645,4.126494267388606,4.126494267388606,0.6447647292794696,0.6447647292794696

==> weak_scaling.csv <==
nodes,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_total,IsotropicPhaseFieldForBrittleFractures::gradient_efficiency_total_corrected,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_total,IsotropicPhaseFieldForBrittleFractures::hessian_efficiency_total_corrected,IsotropicPhaseFieldForBrittleFractures::value_efficiency_mean,IsotropicPhaseFieldForBrittleFractures::value_efficiency_total,IsotropicPhaseFieldForBrittleFractures::value_efficiency_total_corrected,MPGRP::update_efficiency_mean,MPGRP::update_efficiency_total,MPGRP::update_efficiency_total_corrected,MPRGP::solve(...)_efficiency_mean,MPRGP::solve(...)_efficiency_total,MPRGP::solve(...)_efficiency_total_corrected,PetscDMbase::create_interpolation(...)_efficiency_mean,PetscDMbase::create_interpolation(...)_efficiency_total,PetscDMbase::create_interpolation(...)_efficiency_total_corrected,PetscDMbase::create_local_vector(...)_efficiency_mean,PetscDMbase::create_local_vector(...)_efficiency_total,PetscDMbase::create_local_vector(...)_efficiency_total_corrected,PetscDMbase::create_matrix(...)_efficiency_mean,PetscDMbase::create_matrix(...)_efficiency_total,PetscDMbase::create_matrix(...)_efficiency_total_corrected,PetscDMbase::create_vector(...)_efficiency_mean,PetscDMbase::create_vector(...)_efficiency_total,PetscDMbase::create_vector(...)_efficiency_total_corrected,PetscDMbase::global_to_local(...)_efficiency_mean,PetscDMbase::global_to_local(...)_efficiency_total,PetscDMbase::global_to_local(...)_efficiency_total_corrected,PetscMatrix::write_unlock(...)_efficiency_mean,PetscMatrix::write_unlock(...)_efficiency_total,PetscMatrix::write_unlock(...)_efficiency_total_corrected,PetscVector::write_unlock_efficiency_mean,PetscVector::write_unlock_efficiency_total,PetscVector::write_unlock_efficiency_total_corrected,ProjectedGaussSeidel::apply_efficiency_mean,ProjectedGaussSeidel::apply_efficiency_total,ProjectedGaussSeidel::apply_efficiency_total_corrected,ProjectedGaussSeidel::update_efficiency_mean,ProjectedGaussSeidel::update_efficiency_total,ProjectedGaussSeidel::update_efficiency_total_corrected,main_efficiency_mean,main_efficiency_total,main_efficiency_total_corrected
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,0.5644279506654296,0.5312264574659317,0.7622197377388784,0.6586849994673647,0.6986079950932806,1.0023838145080217,0.680459096627432,0.7047612208995184,1.0112126484156014,0.47335330760198197,0.4733526844776178,0.6791807033512867,0.36548556430446194,0.36548626553365554,0.5244107132598733,0.6700636624225051,0.6700645930057344,0.9614288806044518,0.7030249977289806,0.7030247558224959,1.0087211159683764,0.6762652828947524,0.6762652828947524,0.9703258174090548,0.5407442959796788,0.540745771740578,0.7758783368690623,0.5893503394041355,0.5983691529709229,0.8585581016129665,0.8709206544884007,0.9155834826004081,1.3137067858305753,0.7043280446943113,0.6862155528673021,0.9846027647679768,0.6815329001622568,0.6620603015075377,0.9499440818321085,0.6836715488157568,0.6641397714229543,0.952927767963115,0.6645249124951136,0.6645249124951136,0.9534803799855168
4,0.6191587844636748,0.5503653350199864,0.678081219874261,0.726027408749329,0.8197089435337469,1.0099277788871277,0.7419807450186975,0.9156382439960551,1.128118102550598,0.4613667273987015,0.615155636531602,0.7579065356954728,0.47711479969062953,0.6361526413689234,0.7837760331871336,0.8025890290641968,0.8025903641514361,0.9888367209089757,0.5365460126179386,0.5365455899094386,0.6610545122917942,0.7475256718088752,0.7475256718088752,0.9209939056373913,0.9169187537429172,0.916917699023119,1.1296944635063517,0.6822113729823736,0.7584328509260198,0.934432167189369,1.6763925491027931,1.857625932835821,2.2887002113998194,2.3884132215614624,2.7457069912216276,3.3828663027209678,0.7061498967224664,0.8278997709820828,1.0200193415538525,0.6929868648596532,0.8124697152437106,1.0010086402032246,0.8238398250151793,0.8238398250151793,1.0150172585033974
8,0.7728541796754445,0.6081462838962759,0.7271928736814907,0.8143834198840973,0.7917588921960869,0.946748240226272,0.8527341050449205,0.7609006235256333,0.9098493662784868,0.32624672011265027,0.21749820808042314,0.2600741813980297,0.3092475226951,0.2061645688806156,0.24652194589611398,0.4576409124021125,0.45764178056854504,0.5472266300736207,0.6131319569734487,0.6131325089691246,0.7331551683391458,0.4279958368276027,0.4279958368276027,0.5117773975569708,0.21990274010690852,0.2199032102231494,0.26294997044038704,0.5714486233033134,0.5009603761287483,0.5990249799499856,0.8065899183504013,0.7873867862747279,0.9415202805179214,0.48737698945980756,0.3981870893004591,0.4761334918896844,0.844547238575834,0.736272463768116,0.8804001650882507,0.8495461941418933,0.740631357667246,0.8856123264785548,0.7369412374370294,0.7369412374370294,0.8811998533524359
16,0.4016988480362898,0.29663858312002844,0.4177925740989587,0.486274983428642,0.5673209076235736,0.7990277591108379,0.5325902712521301,0.7443432663607851,1.048350103331863,0.265953670009763,0.265953670009763,0.3745752397269382,0.20505804240367892,0.20505782166835132,0.2888081322829153,0.5435091905117555,0.5435098027729839,0.7654916537160695,0.7425271916894173,0.7425274615447517,1.0457926822433026,0.5430953557312254,0.5430953557312252,0.7649079370107684,0.1615567345856545,0.16155762099533685,0.22754145341111717,0.4029041947399251,0.4504372695944863,0.6344061664353362,0.23048388053504165,0.26249613818766004,0.3697055727241094,0.07739445884765701,0.09242672543701025,0.13017591686729912,0.48961910504102546,0.7083860100544368,0.9977070800549933,0.583422565179546,0.8441042563120782,1.1888557663107966,0.6832202301484277,0.6832202301484277,0.9622630192873315
32,0.4331304729074739,0.24459182562855206,0.3351626114025377,0.6506448897373841,0.5992792350872473,0.8211884958746982,0.8602708885580449,0.6835028726341185,0.9365996067304607,0.10030886583305623,0.050154474889984584,0.06872635556994657,0.08998044457880268,0.04499022228940134,0.06164981332203681,0.43127527433039786,0.43127681636155607,0.5909758579938342,0.6105736903918738,0.6105736903918739,0.8366652156078289,0.5797559048489391,0.5797559048489391,0.7944358015476084,0.1448098828425298,0.1448105906604184,0.19843302448789646,0.3418658908008152,0.25290408763024314,0.34655285076147585,0.3409316745208003,0.3176854752270405,0.4353223710895829,0.14022540049777404,0.09458544472315192,0.1296098288346941,0.9796439660960053,0.7746013868869857,1.0614313170847174,1.0778977530169305,0.852294061338221,1.167893091058588,0.7315692973315218,0.7315692973315218,1.0024647205009862
64,0.46195987919140613,0.25197880306546283,0.32821430754390174,0.6106281522237506,0.6106276376622904,0.7953713757836602,0.6987217677003027,0.7793457053405327,1.0151346379290602,0.07521209484446377,0.06016967587557102,0.07837384836497924,0.06023175252412192,0.04818534107695732,0.06276368552807032,0.2869136436780379,0.28691432615172363,0.3737194785302969,0.3423663818975736,0.3423659229344885,0.4459478057500692,0.5741467858760756,0.5741467858760757,0.7478533410840768,0.10237803362165777,0.1023786471412867,0.13335302958014764,0.29367612281621824,0.2574509382917508,0.3353420224637003,0.2858101274357764,0.28580911374237533,0.3722798870995489,0.08085773424266558,0.07882535086257272,0.10267374729747837,0.6852787222072744,0.8321252530635154,1.0838824948822448,0.8085123187608002,0.9817675166041251,1.278798620007752,0.7805952529657967,0.7805952529657967,1.0167622328044221
128,0.42504203803554086,0.18380243875551636,0.2564671997790016,0.5959198424936667,0.4850520464784177,0.6768133271227359,0.7161685842286323,0.5394535896701045,0.7527220666394447,0.07156048749810939,0.035780172542463955,0.04992556530646057,0.04268447894166047,0.021342143827052608,0.029779582369336827,0.20424579700132334,0.20424596992684907,0.284992910474715,0.937570554579646,0.9375701243366152,1.3082306525045788,0.4523667070284986,0.4523667070284986,0.6312061113572417,0.047259970399449146,0.04726015279827555,0.06594405999924582,0.284023523599963,0.18350814400045712,0.2560565580473101,0.2000195183472464,0.16736294713988062,0.23352849227871317,0.06177300846554637,0.04084750189648373,0.0569962210528299,0.7737371924107267,0.6263588855042898,0.8739846462845708,1.0662149025350975,0.8631279143605409,1.2043583357540961,0.5730441128037558,0.5730441128037558,0.7995923229076891
256,0.4420166411480504,0.15486711610486892,0.21063367089182783,0.5112399232245681,0.40666764201758043,0.5531057878877468,0.5977564264303664,0.47820533790861725,0.6504037028464575,0.043791833513576704,0.015924324252509347,0.021658560953033413,0.04281071897304975,0.01556755961623327,0.02117332789082328,0.05697089923661418,0.056970966507809806,0.07748580919960764,0.6599148071921643,0.6599150203405324,0.8975457586286874,0.38408872522997733,0.3840887252299774,0.5223963626246492,0.02781148043007948,0.027811560353153107,0.03782630682195603,0.21059732270804937,0.12855451947639804,0.17484609404563828,0.12880785874806452,0.10562251547690413,0.14365643735926562,0.03906493227472924,0.025343310370652534,0.034469257452348495,0.6570484444606005,0.6668551026480214,0.9069849155619639,0.9639459431695611,0.9783346607097987,1.3306260627109145,0.5787639917402914,0.5787639917402914,0.7871728177446988
512,0.5326549893895399,0.2045393927162355,0.27781556149009784,0.7344104996139849,0.5977740817248598,0.8119264458216879,0.8778671212065069,0.6927377681429759,0.9409108410184591,0.020964807947946546,0.009317692421309576,0.012655752603164332,0.040857498284145505,0.018158888126286892,0.024664303701336966,0.05388130607540824,0.0538813662480666,0.07318434761770974,0.5317102419646984,0.5317101035901987,0.722195069698884,0.47276539431785286,0.4727653943178529,0.642133438118282,0.06044264717790915,0.06044293999261668,0.08209660295343299,0.3538217256193378,0.22352524476723812,0.30360308866455654,0.37112458014295036,0.31053319796954315,0.4217816118918031,0.1101804109513579,0.07355095953142039,0.09990056609146802,0.9078837999471788,0.8231475340420799,1.1180398617705383,1.04521376988719,0.9476645846912929,1.28716510401272,0.7352072207023516,0.7352072207023516,0.998594960699643
1024,0.4475966014897579,0.1615387259896364,0.22435007461080264,0.5677481767144131,0.4516184809115246,0.6272219820194582,0.7311721098471053,0.5472024212496516,0.7599719713181794,0.03152418625202516,0.011463329491820445,0.015920633340534864,0.03284039582112196,0.011941924685143277,0.016585321431099833,0.049850441855202925,0.04985044185520292,0.06923386501335764,0.6401774719645056,0.6401774719645056,0.8890986524717677,0.39266126262279316,0.39266126262279316,0.5453403388352048,0.031256379520626466,0.031256427625704346,0.04340991193866297,0.37568960185157474,0.22518705302590197,0.3127468774948062,0.1700365947717066,0.13943016348247203,0.19364500610395965,0.05736811762141325,0.03505322188884127,0.04868301949227388,0.7747503225101731,0.6841943651349459,0.9502307011890367,1.0680656247727511,0.9432285721324805,1.3099855730355272,0.603604584090637,0.603604584090637,0.83830507295721
